Wind-Reprocessed Transients from Stellar-mass Black Hole Tidal Disruption Events

Tidal disruptions of stars by stellar-mass black holes are expected to occur frequently in dense star clusters. Building upon previous studies that performed hydrodynamic simulations of these encounters, we explore the formation and long-term evolution of the thick, super-Eddington accretion disks formed. We build a disk model that includes fallback of material from the tidal disruption, accretion onto the black hole, and disk mass losses through winds launched in association with the super-Eddington flow. We demonstrate that bright transients are expected when radiation from the central engine powered by accretion onto the black hole is reprocessed at large radii by the optically-thick disk wind. By combining hydrodynamic simulations of these disruption events with our disk+wind model, we compute light curves of these wind-reprocessed transients for a wide range of stellar masses and encounter penetration depths. We find typical peak bolometric luminosities of roughly $10^{41}-10^{44}\,$erg/s (depending mostly on accretion physics parameters) and temperatures of roughly $10^5-10^6\,$K, suggesting peak emission in the ultraviolet/blue bands. We predict all-sky surveys such as the Vera Rubin Observatory and ULTRASAT will detect up to thousands of these events per year in dense star clusters out to distances of several Gpc.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
